Ultra-broadband quadrature squeezing with thin-film lithium niobate nanophotonics

Squeezed light is a key quantum resource that enables quantum advantages for sensing, networking, and computing applications. The scalable generation and manipulation of squeezed light with integrated platforms are highly desired for the development of quantum technology with continuous variables. In this letter, we demonstrate squeezed light generation with thin-film lithium niobate integrated photonics. Para-metric down-conversion is realized with quasi-phase matching using ferroelectric domain engineering. With sub-wavelength mode confinement, efficient nonlinear processes can be observed with single-pass configuration. We measure0.56+-0.09dB quadrature squeezing(~3 dB inferred on-chip). The single-pass configuration further enables the generation of squeezed light with large spectral bandwidth up to 7 THz. This work represents a significant step towards the on-chip implementation of continuous-variable quantum information processing

==> coverletter.txt <==
Dear Editors of Optica,
Please find enclosed our manuscript entitled “Ultra-broadband quadrature squeezing with thin-film lithium niobate nanophotonics” that we would like to submit for publication in Optica. 

Currently the state of art for squeezing generated on nanophotonics are based on four-wave mixing (FWM) in ring cavities on a silica or silicon nitride chip [Nature 591, 54 (2021); arXiv:physic/ 2103.03380]. Our manuscript describes the first squeezed light generation on a nanophotonics, thin-film lithium niobate, based on single-pass Parametric down-conversion. The strong second-order nonlinearity and sub-wavelength confinement of optical fields facilitates efficient parametric down-conversion processes in single-pass configuration, which eliminates the need of photonic cavity. Therefore, squeezed light can escape the device with near-unity efficiency, and broadband squeezing can be achieved, which is beneficial to high-speed quantum systems such as quantum computation with time time-domain multiplexing. Moreover, unlike the FWM, the pump can be easily filtered without extra loss due to significant wavelength separation between pump and squeezed light. The availability of electro-optic effect on this platform also enable the high-speed modulation, which is essential for measurement-based one-way quantum computer.

We anticipate that this work will have a profound impact on a wide range of high-profile research fields. The scalable generation and manipulation of squeezed light with integrated platforms is highly desired for the development of quantum technology with continuous variables. Our sub-wavelength chip-scale platform will enable the integration of squeezed light sources with large-scale photonic circuits for advanced quantum functions. Therefore, this work will pave the way towards complete on-chip continuous-variable quantum technology.

